Multisorted Boolean Clones Determined by Binary Relations up to Minion Homomorphisms

We describe the ordering of a class of clones by minion homomorphisms, also known as minor preserving maps or height 1 clone homomorphisms. The class consists of all clones on finite sets determined by binary relations whose projections to both coordinates have at most two elements. This class can be alternatively described up to minion homomorphisms as the class of multisorted Boolean clones determined by binary relations. We also introduce and apply the concept of a minion core which provides canonical representatives for equivalence classes of clones, more generally minions, on finite sets.

==> first_picture.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,1109); %set diagram left start at 0, and has height of 1109

%Straight Lines [id:da6982272301258962] 
\draw    (176.64,440.64) -- (265.08,479.6) ;
%Straight Lines [id:da2712677095956538] 
\draw    (141.9,522.76) -- (230.86,561.36) ;
%Straight Lines [id:da10862335904355347] 
\draw    (245.07,275.35) -- (168.22,459.59) ;
%Straight Lines [id:da3734323532774484] 
\draw    (317.19,354.31) -- (257.18,498.19) ;
%Straight Lines [id:da9969160830131955] 
\draw    (238.76,543.29) -- (214.01,598.91) ;
%Straight Lines [id:da9934337405485777] 
\draw  [dash pattern={on 4.5pt off 4.5pt}]  (257.18,498.19) -- (238.76,543.29) ;
%Straight Lines [id:da7651364687113261] 
\draw  [dash pattern={on 4.5pt off 4.5pt}]  (168.22,459.59) -- (149.79,504.69) ;
%Straight Lines [id:da05136330779813747] 
\draw    (149.79,504.69) -- (141.9,522.76) ;
%Straight Lines [id:da311554422304376] 
\draw    (193.49,399.58) -- (281.92,438.54) ;
%Straight Lines [id:da9843896765464689] 
\draw    (211.91,356.94) -- (300.34,395.9) ;
%Straight Lines [id:da7648446927929614] 
\draw    (228.75,315.36) -- (317.19,354.31) ;

% Text Node
\draw (238.89,265.8) node  [font=\Large]  {$\mathcal{T}$};
% Text Node
\draw (218.33,306.75) node  [font=\Large]  {$\mathcal{A}_{1}$};
% Text Node
\draw (181.59,390.45) node  [font=\Large]  {$\mathcal{A}_{2}$};
% Text Node
\draw (202.81,347.82) node  [font=\Large]  {$\mathcal{B}_{1}$};
% Text Node
\draw (164.49,430.62) node  [font=\Large]  {$\mathcal{B}_{2}$};
% Text Node
\draw (312.96,399.31) node  [font=\Large]  {$\mathcal{C}_{2}$};
% Text Node
\draw (278.22,481.48) node  [font=\Large]  {$\mathcal{C}_{3}$};
% Text Node
\draw (331.88,358.67) node  [font=\Large]  {$\mathcal{D}_{1}$};
% Text Node
\draw (297.09,444) node  [font=\Large]  {$\mathcal{D}_{2}$};
% Text Node
\draw (129.7,517.84) node  [font=\Large]  {$\mathcal{B}_{\infty }$};
% Text Node
\draw (244.05,566.12) node  [font=\Large]  {$\mathcal{C}_{\infty }$};
% Text Node
\draw (230.24,607.64) node  [font=\Large]  {$\mathcal{D}_{\infty }$};


\end{tikzpicture}


==> picture.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,1109); %set diagram left start at 0, and has height of 1109

%Straight Lines [id:da9519824400021129] 
\draw    (218.46,602.94) -- (405.04,682.75) ;
%Straight Lines [id:da9113557580629323] 
\draw    (159.31,760.88) -- (336.93,840.7) ;
%Straight Lines [id:da644833095496568] 
\draw    (250.39,519.9) -- (436.96,599.71) ;
%Straight Lines [id:da9577080836285683] 
\draw    (281.03,441.7) -- (467.61,521.51) ;
%Straight Lines [id:da9658464405341436] 
\draw    (300.4,370.7) -- (486.98,450.51) ;
%Straight Lines [id:da4139580112451169] 
\draw    (356.2,281.8) -- (159.43,756.85) ;
%Flowchart: Alternative Process [id:dp7372874612780178] 
\draw  [fill={rgb, 255:red, 212; green, 255; blue, 173 }  ,fill opacity=1 ] (260.2,355.38) .. controls (260.2,352.26) and (262.73,349.74) .. (265.84,349.74) -- (353.56,349.74) .. controls (356.67,349.74) and (359.2,352.26) .. (359.2,355.38) -- (359.2,376.34) .. controls (359.2,379.46) and (356.67,381.98) .. (353.56,381.98) -- (265.84,381.98) .. controls (262.73,381.98) and (260.2,379.46) .. (260.2,376.34) -- cycle ;
%Flowchart: Alternative Process [id:dp22697322088300154] 
\draw  [fill={rgb, 255:red, 212; green, 255; blue, 173 }  ,fill opacity=1 ] (235.2,431.22) .. controls (235.2,428.1) and (237.73,425.57) .. (240.84,425.57) -- (321.56,425.57) .. controls (324.67,425.57) and (327.2,428.1) .. (327.2,431.22) -- (327.2,452.18) .. controls (327.2,455.29) and (324.67,457.82) .. (321.56,457.82) -- (240.84,457.82) .. controls (237.73,457.82) and (235.2,455.29) .. (235.2,452.18) -- cycle ;
%Flowchart: Alternative Process [id:dp11405941020796839] 
\draw  [fill={rgb, 255:red, 191; green, 219; blue, 255 }  ,fill opacity=1 ] (161.2,519.84) .. controls (161.2,516.72) and (163.73,514.19) .. (166.84,514.19) -- (289.56,514.19) .. controls (292.67,514.19) and (295.2,516.72) .. (295.2,519.84) -- (295.2,540.8) .. controls (295.2,543.92) and (292.67,546.44) .. (289.56,546.44) -- (166.84,546.44) .. controls (163.73,546.44) and (161.2,543.92) .. (161.2,540.8) -- cycle ;
%Flowchart: Alternative Process [id:dp9213553939737456] 
\draw  [fill={rgb, 255:red, 191; green, 219; blue, 255 }  ,fill opacity=1 ] (139.2,593.1) .. controls (139.2,589.98) and (141.73,587.46) .. (144.84,587.46) -- (255.56,587.46) .. controls (258.67,587.46) and (261.2,589.98) .. (261.2,593.1) -- (261.2,614.06) .. controls (261.2,617.18) and (258.67,619.7) .. (255.56,619.7) -- (144.84,619.7) .. controls (141.73,619.7) and (139.2,617.18) .. (139.2,614.06) -- cycle ;
%Flowchart: Alternative Process [id:dp7039380965631385] 
\draw  [fill={rgb, 255:red, 255; green, 247; blue, 171 }  ,fill opacity=1 ] (169.48,664.95) .. controls (169.48,661.83) and (172.01,659.31) .. (175.12,659.31) -- (215.32,659.31) .. controls (218.44,659.31) and (220.97,661.83) .. (220.97,664.95) -- (220.97,685.91) .. controls (220.97,689.03) and (218.44,691.55) .. (215.32,691.55) -- (175.12,691.55) .. controls (172.01,691.55) and (169.48,689.03) .. (169.48,685.91) -- cycle ;
%Flowchart: Alternative Process [id:dp13987361055345748] 
\draw  [fill={rgb, 255:red, 239; green, 199; blue, 255 }  ,fill opacity=1 ] (103.2,750.4) .. controls (103.2,747.29) and (105.73,744.76) .. (108.84,744.76) -- (205.56,744.76) .. controls (208.67,744.76) and (211.2,747.29) .. (211.2,750.4) -- (211.2,771.36) .. controls (211.2,774.48) and (208.67,777.01) .. (205.56,777.01) -- (108.84,777.01) .. controls (105.73,777.01) and (103.2,774.48) .. (103.2,771.36) -- cycle ;
%Straight Lines [id:da9056355105630365] 
\draw    (479.2,448.6) -- (287.14,929.54) ;
%Flowchart: Alternative Process [id:dp7391523684087282] 
\draw  [fill={rgb, 255:red, 212; green, 255; blue, 173 }  ,fill opacity=1 ] (441.2,440.03) .. controls (441.2,436.91) and (443.73,434.38) .. (446.84,434.38) -- (529.56,434.38) .. controls (532.67,434.38) and (535.2,436.91) .. (535.2,440.03) -- (535.2,460.99) .. controls (535.2,464.1) and (532.67,466.63) .. (529.56,466.63) -- (446.84,466.63) .. controls (443.73,466.63) and (441.2,464.1) .. (441.2,460.99) -- cycle ;
%Flowchart: Alternative Process [id:dp08799496059393741] 
\draw  [fill={rgb, 255:red, 212; green, 255; blue, 173 }  ,fill opacity=1 ] (420.2,505.92) .. controls (420.2,500.27) and (424.78,495.69) .. (430.42,495.69) -- (544.98,495.69) .. controls (550.62,495.69) and (555.2,500.27) .. (555.2,505.92) -- (555.2,543.88) .. controls (555.2,549.53) and (550.62,554.11) .. (544.98,554.11) -- (430.42,554.11) .. controls (424.78,554.11) and (420.2,549.53) .. (420.2,543.88) -- cycle ;
%Flowchart: Alternative Process [id:dp5989539860358464] 
\draw  [fill={rgb, 255:red, 191; green, 219; blue, 255 }  ,fill opacity=1 ] (372.2,589.17) .. controls (372.2,586.05) and (374.73,583.53) .. (377.84,583.53) -- (493.56,583.53) .. controls (496.67,583.53) and (499.2,586.05) .. (499.2,589.17) -- (499.2,610.13) .. controls (499.2,613.25) and (496.67,615.77) .. (493.56,615.77) -- (377.84,615.77) .. controls (374.73,615.77) and (372.2,613.25) .. (372.2,610.13) -- cycle ;
%Flowchart: Alternative Process [id:dp6412934269616495] 
\draw  [fill={rgb, 255:red, 255; green, 247; blue, 171 }  ,fill opacity=1 ] (320.87,765.38) .. controls (320.87,762.27) and (323.4,759.74) .. (326.52,759.74) -- (366.72,759.74) .. controls (369.83,759.74) and (372.36,762.27) .. (372.36,765.38) -- (372.36,786.34) .. controls (372.36,789.46) and (369.83,791.99) .. (366.72,791.99) -- (326.52,791.99) .. controls (323.4,791.99) and (320.87,789.46) .. (320.87,786.34) -- cycle ;
%Flowchart: Alternative Process [id:dp32032500059588176] 
\draw  [fill={rgb, 255:red, 239; green, 199; blue, 255 }  ,fill opacity=1 ] (249.2,829.13) .. controls (249.2,825.91) and (251.81,823.3) .. (255.03,823.3) -- (397.37,823.3) .. controls (400.59,823.3) and (403.2,825.91) .. (403.2,829.13) -- (403.2,850.79) .. controls (403.2,854.01) and (400.59,856.63) .. (397.37,856.63) -- (255.03,856.63) .. controls (251.81,856.63) and (249.2,854.01) .. (249.2,850.79) -- cycle ;
%Flowchart: Alternative Process [id:dp2107459642966032] 
\draw  [fill={rgb, 255:red, 239; green, 199; blue, 255 }  ,fill opacity=1 ] (230.2,919.06) .. controls (230.2,915.95) and (232.73,913.42) .. (235.84,913.42) -- (336.56,913.42) .. controls (339.67,913.42) and (342.2,915.95) .. (342.2,919.06) -- (342.2,940.02) .. controls (342.2,943.14) and (339.67,945.67) .. (336.56,945.67) -- (235.84,945.67) .. controls (232.73,945.67) and (230.2,943.14) .. (230.2,940.02) -- cycle ;
%Flowchart: Alternative Process [id:dp8750546110251824] 
\draw  [fill={rgb, 255:red, 255; green, 233; blue, 173 }  ,fill opacity=1 ] (328.12,271.32) .. controls (328.12,268.2) and (330.64,265.68) .. (333.76,265.68) -- (378.64,265.68) .. controls (381.76,265.68) and (384.28,268.2) .. (384.28,271.32) -- (384.28,292.28) .. controls (384.28,295.4) and (381.76,297.92) .. (378.64,297.92) -- (333.76,297.92) .. controls (330.64,297.92) and (328.12,295.4) .. (328.12,292.28) -- cycle ;
%Flowchart: Alternative Process [id:dp4934515809597344] 
\draw  [fill={rgb, 255:red, 191; green, 219; blue, 255 }  ,fill opacity=1 ] (339.2,665.09) .. controls (339.2,659.44) and (343.78,654.86) .. (349.42,654.86) -- (487.98,654.86) .. controls (493.62,654.86) and (498.2,659.44) .. (498.2,665.09) -- (498.2,703.06) .. controls (498.2,708.7) and (493.62,713.28) .. (487.98,713.28) -- (349.42,713.28) .. controls (343.78,713.28) and (339.2,708.7) .. (339.2,703.06) -- cycle ;

% Text Node
\draw (308.87,365.86) node  [font=\small]  {$\mathcal{A}_{1} :\ h_{1}  \leq h_{1}^{d}$};
% Text Node
\draw (281.03,440.83) node  [font=\small]  {$\mathcal{B}_{1} :\ h_{1}  \lhd h_{1}^{d}$};
% Text Node
\draw (231.33,530.32) node  [font=\small]  {$\mathcal{A}_{2} :\ h_{1} \lhd h_{2}  \leq h_{2}^{d} \ $};
% Text Node
\draw (198.98,603.58) node  [font=\small]  {$\mathcal{B}_{2} :\ h_{1} \lhd h_{2} \lhd h_{2}^{d}$};
% Text Node
\draw (196.69,675.59) node  [font=\large]  {$\dotsc $};
% Text Node
\draw (159.31,760.88) node  [font=\small]  {$\mathcal{B}_{\infty } :\ h\lhd h\lhd h^{d}$};
% Text Node
\draw (486.98,450.51) node  [font=\small]  {$\mathcal{D}_{1} :\ h_{1}  =h_{1}^{d}$};
% Text Node
\draw (489.43,525.9) node [font=\small] {$\begin{aligned}
\mathcal{C}_{2} : \ &h_{1} \leq h_{2} = h_{2}^{d} ,\\
&h_{1} \lhd h_{1}^{d}
\end{aligned}$};
% Text Node
\draw (436.96,599.71) node  [font=\small]  {$\mathcal{D}_{2} :\ h_{1} \lhd h_{2} =h_{2}^{d}$};
% Text Node
\draw (346.66,775.04) node  [font=\large]  {$\dotsc $};
% Text Node
\draw (325.83,840.96) node  [font=\small]  {$\mathcal{C}_{\infty } :\ h_{1} \lhd h_{1}  \lhd h_{2} =h_{2}^{d}$};
% Text Node
\draw (287.14,929.54) node  [font=\small]  {$\mathcal{D}_{\infty } :\ h\lhd h=h^{d}$};
% Text Node
\draw (355.69,280.57) node  [font=\small]  {$\mathcal{T} $};
% Text Node
\draw (421.67,684.94) node  [font=\small]  {$ \begin{aligned} \mathcal{C}_{3} :\ &h_{1} \lhd h_{2} \leq h_{3} =h_{3}^{d} ,\\
&h_{2} \lhd h_{2}^{d}
\end{aligned}$};


\end{tikzpicture}

